Rotation and Macroturbulence in Metal-poor Field Red Giant and Red Horizontal Branch Stars

We report the results for rotational velocities, Vrot sin i, and macroturbulence dispersion, zeta(RT), for 12 metal-poor field red giant branch stars and 7 metal-poor field red horizontal branch stars. The results are based on Fourier transform analyses of absorption line profiles from high-resolution (R ~ 120,000), high-S/N (~ 215 per pixel) spectra obtained with the Gecko spectrograph at CFHT. We find that the zeta(RT) values for the metal-poor RGB stars are very similar to those for metal-rich disk giants studied earlier by Gray and his collaborators. Six of the RGB stars have small rotational values, less than 2.0 km/sec, while five show significant rotation, over 3 km/sec. The fraction of rapidly rotating RHB stars is somewhat lower than found among BHB stars. We devise two empirical methods to translate the line-broadening results obtained by Carney et al. (2003, 2008) into Vrot sin i for all the RGB and RHB stars they studied. Binning the RGB stars by luminosity, we find that most metal-poor field RGB stars show no detectable sign, on average, of rotation. However, the most luminous stars, with M(V) <= -1.5, do show net rotation, with mean values of 2 to 4 km/sec, depending on the algorithm employed, and these stars also show signs of radial velocity jitter and mass loss.

==> referee.reply.txt <==
Margaret:

I have submitted all the files again, with changes
per the referee's recommendations in the manuscript.

  ---Bruce

We thank the referee for the favorable review. We
respond below to the three points raised.

1. We are indeed in error, which shows I should have
   refreshed my memory on this point. Deepest
   penetration of the convection zone does indeed
   occur at an earlier phase of the RGB branch.
   We have modified the first paragraph of section 1
   by simply omitting the discussion of the transfer
   of angular momentum since it does not bear
   on the results in this paper. We may yet take a
   closer look at this in the future, but at the right
   luminosity levels. 

2. The referee noted the problem that bothered us in
   these comparisons. In our 2003 paper, we searched for
   moment of inertia calculations but were able to
   find only results for red giants from Claret
   (A&A Supp, 133, 123,1998). 
  
   We did not mean to say what we did, in fact, say,
   that the radii are similar. In the text in this
   section, we were citing quite different numbers,
   so the sentence is clearly erroneous. What we meant
   to say is that the core and total masses are
   roughly similar, and so if the density distributions
   in the envelopes are similar, scaling by radius
   should be ok. We have changed the sentence and
   suggested that theorists include I values in their
   output files. That would have saved us a lot of trouble. 

3. Thanks for the suggestion about the blue HB stars, but
   Ruth and her colleagues did not find a trend in
   Vrot sin i with color or position on the BHB in M13.
   Instead, they found the rather puzzling result that
   the distribution of Vrot sin i is bimodal. There
   might be a trend in NGC 288, but the error bars
   are rather large. Nonetheless, we have added the
   Peterson et al. reference, because in looking at
   the sample of field stars studied by Behr (2003),
   there is an apparent bimodal distribution in the
   metal-poor BHB stars. We have added a very short
   paragraph commenting on these two observations
   and speculating that HD 195636 might represent
   such a bimodal distribution in the RHB stars.
   One star isn't much to make such a claim, but it
   is an interesting point.


